SPARCS-North Wide-field VLBI Survey: Exploring the resolved MicroJy extra-galactic radio source population with EVN+e-MERLIN

The SKA PAthfinder Radio Continuum Surveys (SPARCS) are providing deep-field imaging of the faint (sub-mJy) extra-galactic radio source populations through a series of reference surveys. One of the key science goals for SPARCS is to characterize the relative contribution of radio emission associated with AGN from star-formation (SF) in these faint radio source populations, using a combination of high sensitivity and high angular resolution imaging over a range of spatial scales (arcsec to mas). To isolate AGN contribution from SF, we hypothesise that there exists a brightness temperature cut-off point separating pure AGN from SF. We present a multi-resolution (10-100 mas) view of the transition between compact AGN and diffuse SF through a deep wide-field EVN+e-MERLIN, multiple phase centre survey of the centre of the Northern SPARCS (SLOAN) reference field at 1.6 GHz. This is the first (and only) VLBI (+e-MERLIN) milliarcsecond angular resolution observation of this field, and of the wider SPARCS reference field programme. Using these high spatial resolution (9 pc - 0.3 kpc at z ~ 1.25) data, 11 milliarcsecond-scale sources are detected from a targeted sample of 52 known radio sources from previous observations with the e-MERLIN, giving a VLBI detection fraction of ~ 21%. At spatial scales of ~ 9 pc, these sources show little to no jet structure whilst at ~ 0.3 kpc one-sided and two-sided radio jets begin to emerge on the same sources, indicating a possible transition from pure AGN emissions to AGN and star-formation systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
